Predicting Motion of Vulnerable Road Users using High-Definition Maps and Efficient ConvNets

Following detection and tracking of traffic actors, prediction of their future motion is the next critical component of a self-driving vehicle (SDV) technology, allowing the SDV to operate safely and efficiently in its environment. This is particularly important when it comes to vulnerable road users (VRUs), such as pedestrians and bicyclists. These actors need to be handled with special care due to an increased risk of injury, as well as the fact that their behavior is less predictable than that of motorized actors. To address this issue, in the current study we present a deep learning-based method for predicting VRU movement, where we rasterize high-definition maps and actor's surroundings into a bird's-eye view image used as an input to deep convolutional networks. In addition, we propose a fast architecture suitable for real-time inference, and perform an ablation study of various rasterization approaches to find the optimal choice for accurate prediction. The results strongly indicate benefits of using the proposed approach for motion prediction of VRUs, both in terms of accuracy and latency.

==> iThenticateScanResult.txt <==
IV 2020 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 82 received a cumulative similarity score 81%.

For more information about the scan, log in at
https://its.papercept.net with your PIN 43323 and password, enter your
IV 2020 author workspace, and select the option 'Inspect the reviews
and decision letter' under 'Choose an option...' for submission 82.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.

==> reviewer_comments.txt <==
Comments to author (Associate Editor)
=====================================

Please consider the suggestion of the reviewers in terms of
comparisons and references to existing work and metrics. I
believe Hausdorff distance is good metric for this type of
experiments.

Reviewer 1 of IV 2020 submission 82

Comments to the author
======================

It is overall a well written paper proposing a
FastMobileNet for VRU motion prediction. The approach has
the surroundings of the target agent in a HD map rasterized
as the input for the CNN. The approach is sound the results
provide insights into the VRU prediction problem in an
urban environment.

The use of ADE as the only metric for accuracy may not
consider outliers and penalize misalignment in time and
space equally. The authors are advised to also include the
results based on other metrics such as final displacement
error (FDE) and modified Hausdorff distance (MHD).

There are usually a set of future trajectories a VRU is
likely to take in the real world depending on the intent of
the agent. How will the proposed approach address
multimodal prediction of VRUs?

Minor issues:
(a) and (b) labels are missing in Figure 3
(a) - (d) labels are missing in Figure 5

Reviewer 2 of IV 2020 submission 82

Comments to the author
======================

The paper proposes a system for motion prediction of VRU
with convolutional neural network using context features.
Recently, LSTM based methods for pedestrian motion
prediction gains increasingly popular as it is well-known
for sequential task. Although the authors have compared
their
proposed with Social lSTM (which does not encode context
feature), I am wondering whether the propsoed system will
be improved if CNNS is replaced by LSTM or RNN.

There are several approaches using context information for
pedestrian motion prediction such as A1 and A2. Their
methods outperform social LSTM and achieve state-of-the-art
performance. It will be interesting that the authors could
compare their proposed method with these methods in terms
of accuracy and efficiency.

Furthermore, the authors only use ADE for evaluating
prediction results as ADE penalizes time and space
equally. Final displacement error (FDE) and modified
Hausdorff distance (MHD) are essential metrics in
evaluating trajectory prediction methods.

[A1] Kosaraju, Vineet, et al. "Social-bigat: Multimodal
trajectory forecasting using bicycle-gan and graph
attention networks." Advances in Neural Information
Processing Systems. 2019.
[A2] Sadeghian, Amir, et al. "Sophie: An attentive gan for
predicting paths compliant to social and physical
constraints." Proceedings of the IEEE Conference on
Computer Vision and Pattern Recognition. 2019.

Reviewer 3 of IV 2020 submission 82

Comments to the author
======================

This paper proposes a solution for motion prediction of
vulnerable road users VREs (such as pedestrians, and
bicycles) for an automated driving application.  The
proposed system builds on previous VRE systems but suggests
novel improvements to a deep learning architecture which
results in faster run time, at comparable accuracies.

The paper is well written, with a clear explanation of the
importance and difficulty of the motion prediction problem
of VREs. The Introduction does a good job of doing this.
Then, the related work problem also list the state of the
art and describes very well the competing systems, focusing
on the relevant deep convolutional networks for mobile
applications including MNv2 and MnasNet.

The proposed approach is also well explained. The authors
successfully explain the importance of considering MAC
measures in addition to FLOPS when comparing the efficiency
of different systems. The authors also successfully
pinpoint the architectural components in a network that
lead to computational congestion, and suggest a novel
solution in their architecture to the problems of Mnv2. The
modifications result in faster run time of their network at
comparable accuracies. Example changes in their proposed
FMNet is removing most operation in the upsampled phase
(except the Relu). Another change is applying only one
BiasAdd versus several at the end of the bottlenecked
phase.

Another contribution is in the manner the state input
feature is fused into the network: instead of flattening
the network, the authors intelligently reshape the 1D
feature vector into a 3D feature map and fuse it into the
raster input by element-wise addition.	This results in
speed ups in computation time. Indeed, results show the
superiority of this approach.

Finally, the authors perform several experiments on real
data and show the superiority of their proposed system
vis-à-vis computation, while at the same time maintaining
comparable accuracy.

My only comment to improve this paper is to work on the
Figures. The colors are very confusing in the images and
the captions do very little to help. You refer to colors
(green for instance), where several different hues of green
are there and it is hard to understand which one you are
referring to. Also, please label your sub-images with the
letters you are referring to them in the text.

